Survey on Leveraging Uncertainty Estimation Towards Trustworthy Deep Neural Networks: The Case of Reject Option and Post-training Processing

Although neural networks (especially deep neural networks) have achieved \textit{better-than-human} performance in many fields, their real-world deployment is still questionable due to the lack of awareness about the limitation in their knowledge. To incorporate such awareness in the machine learning model, prediction with reject option (also known as selective classification or classification with abstention) has been proposed in literature. In this paper, we present a systematic review of the prediction with the reject option in the context of various neural networks. To the best of our knowledge, this is the first study focusing on this aspect of neural networks. Moreover, we discuss different novel loss functions related to the reject option and post-training processing (if any) of network output for generating suitable measurements for knowledge awareness of the model. Finally, we address the application of the rejection option in reducing the prediction time for the real-time problems and present a comprehensive summary of the techniques related to the reject option in the context of extensive variety of neural networks. Our code is available on GitHub: \url{https://github.com/MehediHasanTutul/Reject_option}

==> data/Gambler_4_6_resnet18_cifar.csv <==
,98,95,90,98,95,90
extra class,90.64$\pm$0.24,91.67$\pm$0.27,93.20$\pm$0.30,90.65$\pm$0.21,91.67$\pm$0.25,93.18$\pm$0.28
GI,90.84$\pm$0.24,92.18$\pm$0.25,94.23$\pm$0.17,90.85$\pm$0.22,92.21$\pm$0.26,94.20$\pm$0.19
Entropy,90.80$\pm$0.25,92.13$\pm$0.25,94.13$\pm$0.20,90.80$\pm$0.21,92.15$\pm$0.24,94.11$\pm$0.25
LDAM,90.81$\pm$0.24,92.13$\pm$0.23,94.14$\pm$0.21,90.80$\pm$0.19,92.16$\pm$0.22,94.09$\pm$0.21
$J_P$,90.85$\pm$0.25,92.21$\pm$0.23,94.23$\pm$0.16,90.86$\pm$0.22,92.21$\pm$0.23,94.17$\pm$0.20
confidence,90.58$\pm$0.23,91.92$\pm$0.17,94.00$\pm$0.19,90.64$\pm$0.16,91.92$\pm$0.16,93.94$\pm$0.24
Relative difference,90.75$\pm$0.24,92.10$\pm$0.22,94.10$\pm$0.20,90.78$\pm$0.17,92.10$\pm$0.22,94.06$\pm$0.21


==> data/Gambler_4_6_resnet18_svhn.csv <==
,98,95,90,98,95,90
extra class,96.844$\pm$0.118,97.611$\pm$0.086,98.358$\pm$0.063,96.824$\pm$0.105,97.588$\pm$0.091,98.326$\pm$0.069
GI,97.031$\pm$0.104,98.067$\pm$0.113,98.915$\pm$0.073,97.019$\pm$0.094,98.073$\pm$0.096,98.891$\pm$0.080
Entropy,96.989$\pm$0.112,98.008$\pm$0.110,98.892$\pm$0.083,96.969$\pm$0.096,98.005$\pm$0.097,98.878$\pm$0.079
LDAM,97.019$\pm$0.119,98.068$\pm$0.122,98.926$\pm$0.076,97.015$\pm$0.099,98.069$\pm$0.103,98.907$\pm$0.086
$J_P$,97.045$\pm$0.112,98.078$\pm$0.116,98.915$\pm$0.074,97.040$\pm$0.092,98.078$\pm$0.108,98.893$\pm$0.082
confidence,96.902$\pm$0.118,98.030$\pm$0.127,98.924$\pm$0.076,96.904$\pm$0.114,98.032$\pm$0.100,98.901$\pm$0.088
Relative difference,96.999$\pm$0.116,98.061$\pm$0.121,98.925$\pm$0.077,97.002$\pm$0.102,98.063$\pm$0.101,98.905$\pm$0.087


==> data/Gambler_4_6_vgg16_cifar.csv <==
,98,95,90,98,95,90
extra class,93.05$\pm$0.33,94.16$\pm$0.37,95.71$\pm$0.35,92.98$\pm$0.34,94.13$\pm$0.33,95.70$\pm$0.31
GI,93.11$\pm$0.34,94.42$\pm$0.37,96.18$\pm$0.29,93.10$\pm$0.31,94.41$\pm$0.31,96.15$\pm$0.22
Entropy,93.12$\pm$0.33,94.47$\pm$0.36,96.19$\pm$0.29,93.09$\pm$0.32,94.41$\pm$0.32,96.16$\pm$0.23
LDAM,93.03$\pm$0.35,94.36$\pm$0.40,96.16$\pm$0.29,93.01$\pm$0.30,94.36$\pm$0.33,96.13$\pm$0.23
$J_P$,93.08$\pm$0.34,94.42$\pm$0.38,96.18$\pm$0.28,93.06$\pm$0.31,94.41$\pm$0.31,96.16$\pm$0.22
confidence,92.98$\pm$0.37,94.33$\pm$0.39,96.16$\pm$0.29,92.96$\pm$0.30,94.34$\pm$0.33,96.13$\pm$0.23
Relative difference,93.02$\pm$0.36,94.36$\pm$0.39,96.16$\pm$0.30,93.00$\pm$0.30,94.36$\pm$0.33,96.13$\pm$0.23


==> data/Gambler_4_6_vgg16_svhn.csv <==
,98,95,90,98,95,90
extra class,97.211$\pm$0.138,98.050$\pm$0.139,98.621$\pm$0.108,97.211$\pm$0.172,98.027$\pm$0.131,98.580$\pm$0.092
GI,97.288$\pm$0.132,98.240$\pm$0.114,98.849$\pm$0.082,97.275$\pm$0.178,98.254$\pm$0.134,98.836$\pm$0.086
Entropy,97.272$\pm$0.141,98.237$\pm$0.116,98.840$\pm$0.089,97.280$\pm$0.174,98.249$\pm$0.130,98.824$\pm$0.083
LDAM,97.255$\pm$0.132,98.241$\pm$0.114,98.890$\pm$0.093,97.253$\pm$0.179,98.258$\pm$0.144,98.887$\pm$0.087
$J_P$,97.287$\pm$0.130,98.241$\pm$0.112,98.849$\pm$0.082,97.273$\pm$0.174,98.255$\pm$0.134,98.836$\pm$0.086
confidence,97.246$\pm$0.130,98.240$\pm$0.114,98.886$\pm$0.091,97.237$\pm$0.184,98.253$\pm$0.145,98.884$\pm$0.091
Relative difference,97.255$\pm$0.131,98.239$\pm$0.113,98.886$\pm$0.092,97.251$\pm$0.178,98.252$\pm$0.144,98.884$\pm$0.090


==> data/NWLoss_1_15_resnet18_cifar.csv <==
,98,95,90,98,95,90
extra class,90.61$\pm$0.29,91.73$\pm$0.29,93.30$\pm$0.28,90.60$\pm$0.16,91.71$\pm$0.17,93.24$\pm$0.19
GI,90.80$\pm$0.29,92.15$\pm$0.30,94.19$\pm$0.24,90.81$\pm$0.15,92.19$\pm$0.18,94.22$\pm$0.18
Entropy,90.75$\pm$0.28,92.11$\pm$0.31,94.08$\pm$0.25,90.76$\pm$0.16,92.09$\pm$0.19,94.12$\pm$0.22
LDAM,90.73$\pm$0.27,92.10$\pm$0.29,94.12$\pm$0.26,90.75$\pm$0.14,92.15$\pm$0.18,94.14$\pm$0.17
$J_P$,90.81$\pm$0.30,92.16$\pm$0.29,94.17$\pm$0.25,90.81$\pm$0.15,92.18$\pm$0.20,94.23$\pm$0.19
confidence,90.50$\pm$0.27,91.77$\pm$0.28,93.95$\pm$0.27,90.59$\pm$0.15,91.89$\pm$0.13,93.99$\pm$0.18
Relative difference,90.67$\pm$0.29,92.05$\pm$0.28,94.08$\pm$0.26,90.71$\pm$0.14,92.10$\pm$0.14,94.12$\pm$0.18


==> data/NWLoss_1_15_resnet18_svhn.csv <==
,98,95,90,98,95,90
extra class,96.888$\pm$0.122,97.663$\pm$0.087,98.398$\pm$0.051,96.857$\pm$0.105,97.604$\pm$0.091,98.359$\pm$0.085
GI,97.068$\pm$0.105,98.107$\pm$0.084,98.930$\pm$0.058,97.043$\pm$0.088,98.097$\pm$0.087,98.912$\pm$0.042
Entropy,97.018$\pm$0.115,98.039$\pm$0.097,98.906$\pm$0.056,97.007$\pm$0.090,98.005$\pm$0.085,98.892$\pm$0.036
LDAM,97.047$\pm$0.102,98.105$\pm$0.091,98.936$\pm$0.060,97.042$\pm$0.090,98.097$\pm$0.086,98.924$\pm$0.050
$J_P$,97.070$\pm$0.098,98.110$\pm$0.089,98.930$\pm$0.057,97.062$\pm$0.097,98.105$\pm$0.081,98.911$\pm$0.043
confidence,96.931$\pm$0.126,98.067$\pm$0.092,98.935$\pm$0.060,96.933$\pm$0.103,98.057$\pm$0.093,98.918$\pm$0.057
Relative difference,97.035$\pm$0.106,98.099$\pm$0.096,98.936$\pm$0.060,97.028$\pm$0.093,98.090$\pm$0.086,98.919$\pm$0.054


==> data/NWLoss_1_15_vgg16_cifar.csv <==
,98,95,90,98,95,90
extra class,93.02$\pm$0.33,94.20$\pm$0.32,95.76$\pm$0.35,92.98$\pm$0.30,94.13$\pm$0.31,95.65$\pm$0.33
GI,93.10$\pm$0.32,94.47$\pm$0.33,96.19$\pm$0.24,93.06$\pm$0.29,94.33$\pm$0.31,96.20$\pm$0.35
Entropy,93.13$\pm$0.34,94.48$\pm$0.31,96.22$\pm$0.25,93.06$\pm$0.29,94.34$\pm$0.31,96.20$\pm$0.36
LDAM,93.04$\pm$0.32,94.43$\pm$0.34,96.16$\pm$0.26,92.97$\pm$0.34,94.28$\pm$0.31,96.17$\pm$0.36
$J_P$,93.08$\pm$0.31,94.47$\pm$0.34,96.19$\pm$0.24,93.01$\pm$0.31,94.31$\pm$0.31,96.20$\pm$0.35
confidence,93.00$\pm$0.33,94.37$\pm$0.33,96.15$\pm$0.26,92.91$\pm$0.34,94.25$\pm$0.31,96.15$\pm$0.35
Relative difference,93.04$\pm$0.32,94.42$\pm$0.32,96.16$\pm$0.26,92.97$\pm$0.34,94.27$\pm$0.31,96.16$\pm$0.35


==> data/NWLoss_1_15_vgg16_svhn.csv <==
,98,95,90,98,95,90
extra class,97.198$\pm$0.143,98.022$\pm$0.119,98.607$\pm$0.090,97.223$\pm$0.116,98.053$\pm$0.086,98.618$\pm$0.072
GI,97.268$\pm$0.159,98.220$\pm$0.119,98.840$\pm$0.085,97.280$\pm$0.113,98.250$\pm$0.080,98.853$\pm$0.056
Entropy,97.260$\pm$0.154,98.218$\pm$0.116,98.830$\pm$0.090,97.279$\pm$0.111,98.246$\pm$0.073,98.840$\pm$0.061
LDAM,97.237$\pm$0.160,98.216$\pm$0.130,98.880$\pm$0.084,97.258$\pm$0.111,98.245$\pm$0.090,98.907$\pm$0.050
$J_P$,97.261$\pm$0.156,98.219$\pm$0.120,98.840$\pm$0.085,97.278$\pm$0.108,98.250$\pm$0.080,98.854$\pm$0.055
confidence,97.222$\pm$0.162,98.211$\pm$0.134,98.880$\pm$0.086,97.240$\pm$0.110,98.245$\pm$0.086,98.900$\pm$0.049
Relative difference,97.235$\pm$0.157,98.211$\pm$0.133,98.879$\pm$0.085,97.256$\pm$0.110,98.245$\pm$0.087,98.899$\pm$0.049

